Learning the language of QCD jets with transformers

Transformers have become the primary architecture for natural language processing. In this study, we explore their use for auto-regressive density estimation in high-energy jet physics, which involves working with a high-dimensional space. We draw an analogy between sentences and words in natural language and jets and their constituents in high-energy physics. Specifically, we investigate density estimation for light QCD jets and hadronically decaying boosted top jets. Since transformers allow easy sampling from learned densities, we exploit their generative capability to assess the quality of the density estimate. Our results indicate that the generated data samples closely resemble the original data, as evidenced by the excellent agreement of distributions such as particle multiplicity or jet mass. Furthermore, the generated samples are difficult to distinguish from the original data, even by a powerful supervised classifier. Given their exceptional data processing capabilities, transformers could potentially be trained directly on the massive LHC data sets to learn the probability densities in high-energy jet physics.

==> referee_reply.txt <==
We would like to thank the referee for the thorough report and the constructive comments and questions. 

Below we will address each of the points in the referee's report and present the corresponding additions to the manuscript. 

1) The authors stress the use of the transformer (even in the title!) but there is no comparison to another method. From my perspective, the fundamental aspects of the setup are that (1) the density is autoregressive and (2) that the phase space is discrtized so that the problem is basically multiclass classification. The classifier method itself can be swapped out without fundamentally changing the setup. How much better is the tranformer compared to say a RNN? I appreciate that a complete study to answer this question is a lot of work, but maybe you could add some brief discussion about this?

  - It is indeed possible to replace the transformer classifier with an RNN. In our analogy between jets and natural language, we chose transformers because they have largely replaced RNNs in the field of natural language processing (NLP). Transformers offer distinct advantages, particularly in handling long-range correlations and improving training efficiency. Consequently, the ability of transformers to directly capture correlations between particles that are far apart in the ordering makes a physically motivated ordering less crucial compared to RNNs. Indeed, we are interested in exploring this aspect further in future investigations. 

  We have added the following clarification in section 1 of the manuscript: "Transformers have become the leading architecture in the field of natural language processing (NLP)~\cite{https://doi.org/10.48550/arxiv.1910.03771}. When compared to recurrent neural networks, transformers offer distinct advantages, especially in handling long-range correlations and improving training efficiency."

2) Along the same lines, the core setup seems to be very similar to 1804.09720, which also is autoregressive and also discretizes the phase space. The two fundamental differences between 1804.09720 and this paper are (1) they use an RNN instead of a transformer and (2) they order using declustering instead of by pT. There has been a lot of studies on the Lund Jet Plane and declustering as a natural way of organizing a jet. I wonder if you looked at any other ordering aside from by pT? pT ordering is not exactly physical (more on this later).

  - We thank the referee for bringing to our attention the Junipr papers 1804.09720 and 1906.10137. It is hard to believe that we completely missed this work and had to reinvent some aspects of the method. But that is how it is. Of course, the Junipr method should get all the credit it deserves. We have added a corresponding paragraph in sections 1: "An auto-regressive approach to density estimation was presented in ref.~\cite{Andreassen:2018apy,Andreassen:2019txo}. This approach involves clustering the set of particle momenta within a jet into a binary tree, which is then sequentially analysed by a recurrent neural network. The resulting probability density can be used for discrimination tasks and generating data samples."

  We deliberately chose the simple pt-ordering as a proof of concept for the method. Given the very goodd results obtained, we did not explore alternative, more sophisticated options. This would indeed be an interesting avenue for future work. We have added a corresponding comment in section 2: "While alternative orderings inspired by physics, such as those derived from jet clustering algorithms~\cite{Louppe:2017ipp,Andreassen:2018apy,Andreassen:2019txo}, could be employed, we deliberately choose the simple $p_T$ order. This choice is based on the expectation that the transformer model has the ability to learn non-trivial correlations between the jet components without the need for complex task-specific jet embeddings."

3) Why did you only train with up to 50 constituents? Was this computational limitation? Fig. 5 top left is somewhat suspicious because pT ordering is not physical and so I don’t know how the model can get this distribution correct beyond 50 unless there is some other inductive bias in the setup that I am missing. Would you please expand/elaborate?

  - There are no computational limitations preventing us from using a higher number of constituents. However, we have deliberately chosen to work with 50 constituents to demonstrate the extrapolation capabilities of the sampling. Given the successful modelling of jet multiplicity, we believe that this task is relatively straightforward when using the $p_T$ ordering. Although the concept of sampling constituents with decreasing $p_T$ is not physically motivated, the network learns to adapt accordingly and eventually exhausts the available possibilities. Furthermore, at any given position, the network has information from the entire preceding jet, allowing it, in principle, to reconstruct the total $p_T$ or other relevant observables associated with the notion of a complete jet.

  We have added a corresponding comment in section 3: "Note that there is no computational limit to using more constituents for training. We have used 50 constituents to demonstrate the extrapolation capabilities of the sampling."

4) Fig. 1: It is great to see that top tagging is essentially unaffected by the discretization. However, I am not sure that this is true in general - if you train a classifier to distinguish the two datasets, what is the AUC? Maybe parts of the jets are not well modeled, but those parts are not useful for top tagging?

  - We acknowledge that the example of top tagging is not sufficient to show that in general no information is lost by discretisation. However, we do not see a suitable alternative as the classification between discrete and continuous samples is trivial and the AUC would be one. A classifier would only need to detect a discrete value that occurs frequently, e.g. a central eta value. We have tested this and the ParticleNet classifier performs perfect separation. We plan to train the transformer model on the much larger dataset presented in arXiv:2202.03772 [hep-ph]; as this dataset contains 10 types of jets, it will be possible to test the loss caused by discretisation more thoroughly on a wider class of signatures. 

5) Fig. 4: This is very interesting! I wonder if it would make sense here to reference 1906.10137 which is somewhat similar (although the two are trained at the same time) and maybe also 2001.04990 which takes a ratio of learned densities.

  - We have included the relevant references and also discussed the improvement in classification performance due to the training procedure developed in 1906.10137: "Refining the training of the models within the classification framework, as demonstrated in ref.~\cite{Andreassen:2019txo}, could potentially further optimise the discriminative power."

6) Given that your approach is similar to a jet image with discretized phase space, it would probably make sense to compare with studies that use generative models for jet/calorimeter images (there are examples with GANs, VAEs, NFs, and diffusion models). (I see you only cited some NF examples at the top of p2). I won’t insist on a detailed numerical comparison, but maybe some sentences could be added about different approaches in this space and how they compare with your setup (in terms of the number of "words" and the size of the networks).

  - We have considered the comparison with image-based generative models. However, we find it challenging to comprehensively encompass the diversity of approaches within the limited scope of our paper. Furthermore, it is not straightforward to provide a fair and meaningful comparison across different approaches in terms of jet embedding and network size. We strongly believe that such a comparison would greatly benefit from a collaborative effort within the community.

7) ‘We found that varying k by a factor of two did not have a significantly impact on the results presented in section 3.’ on p6 seems to contradict Fig. 
10?

  - Figures 8 and 10 show the results for two scenarios: full sampling and k=5000 sampling. However, they do not show the results for different values of k. We carried out thorough checks and found that the results shown in Figure 8 do not change when we increase or decrease k by a factor of two, consistent with the statement made about section 3. 

8) Would you please comment about the timing to sample, possibly with different values of k? (sorry if you already have this and I missed it).

- We have added some information about the timing to sample in section 3.2.: 
  "Generating jets with up to 100 constituents takes $\sim$20\,ms per jet when sampling from the full distribution. The sampling time is slightly reduced for top-k sampling.\footnote{Timing was tested on a NVIDIA Tesla V100-SXM2-16GB GPU, generating 10k jets with a batch size of 100.}"

We also made a small change to Section 2.1 to clarify the layer implementation we use in PyTorch. We replaced the sentence 
"The embedding is followed by a block of \textsc{TransformerEncoder} layers with multihead self-attention, as implemented in PyTorch~\cite{NEURIPS2019_9015}."
by "The embedding is followed by a block of layers with multi-head self-attention, as implemented in PyTorch~\cite{NEURIPS2019_9015} as \textsc{TransformerEncoderLayer}."
We also adapted \textsc{TransformerEncoder} to \textsc{TransformerEncoderLayer} in the following paragraph.

We would like to thank the referee for their constructive comments and insightful questions. We have addressed each of their points and made the necessary revisions to the manuscript accordingly. We hope that our responses and the corresponding changes to the text have adequately addressed the referee's concerns, and we believe that the manuscript is now suitable for publication. We appreciate the referee's valuable feedback and the time they spent reviewing our work.

